Two-temperature treatments in magnetically arrested disk GRMHD simulations more accurately predict light curves of Sagittarius A*

The Event Horizon Telescope Collaboration (EHTC) observed the Galactic centre source Sagittarius A* (Sgr A*) and used emission models primarily based on single ion temperature (1T) general relativistic magnetohydrodynamic (GRMHD) simulations. This predicted emission is strongly dependent on a modelled prescription of the ion-to-electron temperature ratio. The most promising models are magnetically arrested disk (MAD) states. However, nearly all MAD models exhibit larger temporal fluctuations in radiative 230 GHz emission compared to observations. This limitation possibly stems from the fact that the actual temperature ratio depends on microphysical dissipation, radiative processes and other effects not captured in ideal fluid simulations. Therefore, we investigate the effects of two-temperature (2T) thermodynamics in MAD GRMHD simulations of Sgr A*, where the temperatures of both species are evolved. We find that the 230 GHz synchrotron flux variability more closely matches historical observations when we include the 2T treatment compared to 1T simulations. For the low accretion rates of Sgr A*, a common assumption is to neglect radiative cooling. However, we find that the radiative cooling of electrons-via synchrotron, inverse Compton, and bremsstrahlung processes-reduces the electron temperature in the inner disk, where the EHT observes, by about 10%, which, in turn, decreases both the (sub)millimetre synchrotron flux and its temporal fluctuations compared to uncooled simulations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
